Entanglement Dynamics for Two Spins in an Optical Cavity---Field Interaction Induced Decoherence and Coherence Revival

We in this paper study quantum correlations for two neutral spin-particles coupled with a single-mode optical cavity through the usual magnetic interaction. Two-spin entangled states for both antiparallel and parallel spin-polarizations are generated under the photon coherent-state assumption. Based on the quantum master equation we derive the time-dependent quantum correlation of Clauser-Horne-Shimony-Holt (CHSH) type explicitly in comparison with the well known entanglement-measure concurrence. In the two-spin singlet state, which is recognized as one eigenstate of the system, the CHSH correlation and concurrence remain in their maximum values invariant with time and independent of the average photon-numbers either. The correlation varies periodically with time in the general entangled-states for the low average photon-numbers. When the photon number increases to a certain value the oscillation becomes random and the correlations are suppressed below the Bell bound indicating the decoherence of the entangled states. In the high photon-number limit the coherence revivals periodically such that the CHSH correlation approaches the upper bound value at particular time points associated with the cavity-field period

==> readme.txt <==
A style guide, template, and style file are provided for OSA express journal
manuscript submissions in LaTeX. 

Express_style.tex: LaTeX style guide and template
expressfig1.eps: Sample .eps figure
expressfig2.eps: Sample .eps figure capture of a multimedia file
Express_style.pdf: PDF version of style guide
Express_temp.tex: LaTeX template
express.sty	LaTeX style file; replaces opex3.sty
osajnl.bst	OSA BibTeX style file (beta version)

geometry.sty
keyval.sty

Major changes from previous distribution (opex3.sty)

- Update journal design with new margins and font for headers.



Contact Theresa Miller (tmiller@osa.org) with any questions.

% This work may be distributed and/or modified under the 
% conditions of the LaTeX Project Public License, either 
% version 1.3 of this license or any later version.
% The latest version of this license is in 
% http://www.latex-project.org/lppl.txt and 
% version 1.3 or later is part of all distributions 
% of LaTeX version 2005/12/01 or later.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

